The Time Domain Spectroscopic Survey: Variable Object Selection and Anticipated Results

We present the selection algorithm and anticipated results for the Time Domain Spectroscopic Survey (TDSS). TDSS is an SDSS-IV eBOSS subproject that will provide initial identification spectra of approximately 220,000 luminosity-variable objects (variable stars and AGN) across 7,500 square degrees selected from a combination of SDSS and multi-epoch Pan-STARRS1 photometry. TDSS will be the largest spectroscopic survey to explicitly target variable objects, avoiding pre-selection on the basis of colors or detailed modeling of specific variability characteristics. Kernel Density Estimate (KDE) analysis of our target population performed on SDSS Stripe 82 data suggests our target sample will be 95% pure (meaning 95% of objects we select have genuine luminosity variability of a few magnitudes or more). Our final spectroscopic sample will contain roughly 135,000 quasars and 85,000 stellar variables, approximately 4,000 of which will be RR Lyrae stars which may be used as outer Milky Way probes. The variability-selected quasar population has a smoother redshift distribution than a color-selected sample, and variability measurements similar to those we develop here may be used to make more uniform quasar samples in large surveys. The stellar variable targets are distributed fairly uniformly across color space, indicating that TDSS will obtain spectra for a wide variety of stellar variables including pulsating variables, stars with significant chromospheric activity, cataclysmic variables and eclipsing binaries. TDSS will serve as a pathfinder mission to identify and characterize the multitude of variable objects that will be detected photometrically in even larger variability surveys such as LSST.

==> build_notes.txt <==
latex ms; bibtex ms; latex ms; latex ms; dvipdf ms.dvi


==> notes.txt <==
dir=/a41217d5/morganson/STRIPE82
#convert $dir/STRIPE82_315_-1.3_060_1.3_standard_nodub_priority_26910.png f2a.eps
#convert $dir/STRIPE82_315_-1.3_060_1.3_var_nodub_priority_4306.png f2b.eps
file=/a42185d1/morganson/LSD/FSTARS/fstars_4
#convert ${file}_g.png f3a.eps 
#convert ${file}_r.png f3b.eps 
#convert ${file}_i.png f3c.eps 
#convert ${file}_z.png f3d.eps
file=/a77d3/morganson/TDSS/flowchart.pdf
#convert -trim $file f4.eps

file=/a77d3/morganson/TDSS/crossection
#convert ${file}_17.5.png f5a.eps
#convert ${file}_18.5.png f5b.eps
#convert ${file}_20.png f5c.eps

#convert  /a77d3/morganson/TDSS/thresh_int_mag.png f6.eps
file=/a77d3/morganson/TDSS/tdss_target_psd
#convert -trim ${file}.png f7a.eps
#convert ${file}_dist.png f7b.eps
file=/a77d3/morganson/TDSS/tdss_candidate_psd
#convert -trim ${file}.png f7c.eps
#convert ${file}_dist.png f7d.eps
#convert  /a77d3/morganson/TDSS/extremes_2.0_radec.png f8.eps
#convert /a77d3/morganson/TDSS/tdss_idrops_330_-10_270_60_linfit.png f9.eps
#convert /a77d3/morganson/TDSS/tdss_idrops_330_-10_270_60_c2d.png f10.eps
#convert /a77d3/morganson/TDSS/all-candidates_paper_grug.png f11a.eps
#convert /a77d3/morganson/TDSS/all-candidates_paper_grug_tdss.png f11b.eps
#convert -trim /a77d3/morganson/TDSS/all_quasars.png f12a.eps
#convert -trim /a77d3/morganson/TDSS/all_stars.png f12b.eps
#convert /a77d3/morganson/TDSS/all-candidates_all_mag.png f13.eps
#convert /a77d3/morganson/TDSS/quasar_redshift_mag.png f14a.eps
#convert /a77d3/morganson/TDSS/quasar_redshift_ratio.png f14b.eps
file=/a77d3/morganson/TDSS/qsos
#convert ${file}_all_c2d.png f15a.eps
#convert ${file}_candidates_c2d.png f15b.eps
#convert ${file}_candidates_c2d_ratio.png f15c.eps
#convert /a77d3/morganson/TDSS/all-candidates_paper_rigr.png f16.eps

#convert /a77d3/morganson/TDSS/all-candidates-extreme_paper_grug_tdss.png f17a.eps
#convert /a77d3/morganson/TDSS/all-candidates-extreme_paper_rigr.png f17b.eps

#convert /a77d3/morganson/TDSS/all-candidates-extreme-2_paper_grug_tdss.png f18a.eps
#convert /a77d3/morganson/TDSS/all-candidates-extreme-2_paper_rigr.png f18b.eps
#convert -trim /a77d3/morganson/TDSS/all_candidates_uggr_c2d_ratio.png f19a.eps
#convert -trim /a77d3/morganson/TDSS/all_candidates_grig_c2d_ratio.png f19b.eps

